Scheduling and Power Control for V2V Broadcast Communications with Co-Channel and Adjacent Channel Interference

This paper investigates how to mitigate the impact of both co-channel interference and adjacent channel interference (ACI) on vehicle-to-vehicle (V2V) broadcast communication by scheduling and power control. The optimal joint scheduling and power control problem, with the objective to maximize the number of connected vehicles, is formulated as a mixed integer programming problem with a linear objective and a quadratic constraint. From the joint formulation, we derive (a) the optimal scheduling problem for fixed transmit powers as a Boolean linear programming problem and (b) the optimal power control problem for a fixed schedule as a mixed integer linear programming problem. Optimal schedules and power values can, for smaller-size instances of the problem, be computed by solving first (a) and then (b). To handle larger-size instances of the problem, we propose heuristic scheduling and power control algorithms with reduced computational complexity. Simulation results indicate that the heuristic scheduling algorithm yields significant performance improvements compared to the baseline block-interleaver scheduler and that performance is further improved by the heuristic power control algorithm. Moreover, the heuristic algorithms perform close to the optimal scheme for small instances of the problem.

==> 2018May31/cdfSchPerformanceForEqualPower.csv <==
xValues,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
0,0,0,0,0,0
1,0.0155,0.003375,0.091375,0.00475,0.001
2,0.18112,0.08625,0.1453,0.077125,0.0535
3,0.67537,0.46288,0.2832,0.26325,0.45
4,0.9525,0.86613,0.6394,0.61625,0.802
5,0.99738,0.99187,0.882,0.91325,1
6,0.99987,0.99987,0.959,0.98987,1
7,1,1,0.98075,0.998,1
8,1,1,0.997,1,1
9,1,1,1,1,1


==> 2018May31/eachVUESchPerformanceForEqualPower.csv <==
xValues,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
1,1.155,1.4715,1.979,2.895,1.54
2,2.145,2.256,2.6325,3.655,2.042
3,2,2.42,3.0225,3.8135,2.245
4,2.315,2.701,3.425,4.355,2.553
5,2.1775,2.615,3.621,4.35,2.737
6,2.2775,2.74,3.6515,4.3425,2.845
7,2.3975,2.709,3.7005,4.33,2.892
8,2.37,2.6902,3.68,4.335,3.0905
9,2.3725,2.93,3.593,4.3125,3.108
10,2.39,2.9325,3.6205,4.4075,3.184
11,2.445,2.9605,3.699,4.505,3.214
12,2.43,2.83,3.752,4.435,3.125
13,2.3425,2.771,3.648,4.42,3.04
14,2.3925,2.6405,3.602,4.4225,2.862
15,2.2825,2.772,3.6835,4.4625,2.802
16,2.2375,2.6802,3.453,4.4775,2.699
17,2.4325,2.7385,3.3605,4.48,2.549
18,2.0675,2.4402,2.902,3.9475,2.215
19,2.1675,2.2205,2.63,3.755,2.09
20,1.1675,1.481,1.9795,2.995,1.672


==> 2018May31/powerValuesForGurobiScheduling_F.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
6,17.771,8.9933,8.7661
12,19.021,10.571,10.325
20,19.99,11.479,11.237


==> 2018May31/powerValuesForGurobiScheduling_N.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
3,18.229,8.2288,-4.1972
4,19.99,9.9897,-1.9406
5,19.021,10.315,10.221
6,19.99,11.578,11.331
7,20.57,12.09,11.847
8,20.959,11.695,11.444
9,20.447,11.148,10.901
10,19.021,10.579,10.333
11,19.576,10.132,9.8917
12,19.198,10.552,10.317
13,20.312,11.182,10.94
14,19.32,9.982,9.7447
15,19.021,10.315,10.083
16,19.99,10.946,10.704
17,19.146,10.664,10.421
18,19.478,9.8191,9.5763
19,19.755,11.34,11.093
20,19.99,11.479,11.237


==> 2018May31/powerValuesForGurobiScheduling_T.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
1,19.99,11.479,11.237
2,NaN,NaN,NaN
3,NaN,NaN,NaN
4,NaN,NaN,NaN
5,NaN,NaN,NaN
6,NaN,NaN,NaN
7,NaN,NaN,NaN
8,NaN,NaN,NaN
9,NaN,NaN,NaN
10,NaN,NaN,NaN
11,NaN,NaN,NaN
12,NaN,NaN,NaN
13,NaN,NaN,NaN
14,NaN,NaN,NaN
15,NaN,NaN,NaN
16,NaN,NaN,NaN
17,NaN,NaN,NaN
18,NaN,NaN,NaN
19,NaN,NaN,NaN
20,NaN,NaN,NaN


==> 2018May31/powerValuesForHeuristic1_F.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
6,17.771,13.185,12.688
12,19.405,13.917,13.722
20,19.561,13.975,14.114


==> 2018May31/powerValuesForHeuristic1_N.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
3,18.229,8.006,1.94
4,19.946,11.14,7.166
5,19.532,11.005,10.558
6,19.532,12.252,11.417
7,19.614,11.877,12.728
8,19.471,13.183,12.307
9,19.638,13.17,13.04
10,19.599,13.181,12.928
11,19.558,13.473,13.297
12,19.556,13.524,13.265
13,19.649,13.522,13.864
14,19.566,13.74,13.496
15,19.564,14.024,13.57
16,19.52,14.108,13.87
17,19.521,14.005,13.903
18,19.548,14.013,13.776
19,19.588,14.057,13.862
20,19.561,13.975,14.114


==> 2018May31/powerValuesForHeuristic1_T.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
1,19.561,13.975,14.114
2,22.607,17.234,16.497
3,23.479,18.293,17.792
4,23.846,18.998,18.365
5,23.932,19.501,18.716
6,23.755,19.229,18.793
7,23.477,19.008,18.774
8,23.441,18.937,18.841
9,23.388,18.982,18.828
10,23.206,18.859,18.782
11,23.195,18.885,18.794
12,23.16,18.712,18.777
13,23.17,18.866,18.765
14,23.143,18.747,18.77
15,23.128,18.801,18.774
16,23.105,18.673,18.753
17,23.084,18.734,18.738
18,23.052,18.783,18.73
19,23.048,18.938,18.726
20,23,18.688,18.711


==> 2018May31/powerValuesForNaturalScheduling_F.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
6,17.771,11.255,10.962
8,18.848,11.47,11.13
10,19.99,11.751,11.455
12,19.99,11.77,11.544
14,19.99,11.86,11.544
16,19.99,11.948,11.547
18,19.99,11.99,11.54
20,19.99,12.073,11.537


==> 2018May31/powerValuesForNaturalScheduling_N.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
3,21.239,11.297,-0.22495
4,19.99,10.102,6.7275
5,20.782,10.141,9.6555
6,19.99,11.644,10.323
7,20.57,11.104,11.495
8,19.99,12.086,11.8
9,20.447,11.754,11.196
10,19.99,12.382,11.688
11,20.368,11.48,11.339
12,19.99,12.213,11.82
13,20.312,12.672,11.882
14,19.99,11.918,11.613
15,20.27,12.239,11.946
16,19.99,12.605,11.883
17,20.238,12.63,11.888
18,19.99,12.321,12.102
19,20.212,12.432,11.969
20,19.99,12.073,11.537
21,19.99,12.605,11.946
22,20.212,12.632,11.969
23,19.99,12.621,12.883
24,20.22,12.642,11.538
25,19.99,12.432,11.688

==> 2018May31/powerValuesForNaturalScheduling_T.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
1,19.99,12.073,11.537
2,23,15.066,14.487
3,23,16.291,15.466
4,23,17.121,17.003
5,23,18.121,17.826
6,23,18.315,18.335
7,23,18.547,18.634
8,23,18.619,18.704
9,23,18.65,18.689
10,23,18.684,18.704
11,23,18.696,18.696
12,23,18.592,18.702
13,23,18.766,18.708
14,23,18.648,18.715
15,23,18.731,18.712
16,23,18.591,18.723
17,23,18.696,18.712
18,23,18.736,18.701
19,23,18.917,18.707
20,23,18.688,18.711


==> 2018May31/powerValuesForOBIS_F.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
6,17.771,11.255,11.083
12,19.99,12.19,12.027
20,19.99,12.896,12.305


==> 2018May31/powerValuesForOBIS_N.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
3,21.239,11.297,-0.22495
4,19.99,10.102,6.7275
5,20.782,10.141,9.6555
6,19.99,11.644,10.323
7,20.57,11.104,11.495
8,19.99,12.086,11.8
9,20.447,11.63,11.641
10,19.99,12.588,11.605
11,20.368,12.296,11.549
12,19.99,12.316,12.047
13,20.312,12.719,12.454
14,19.99,12.537,12.177
15,20.27,12.423,11.98
16,19.99,12.693,12.769
17,20.238,12.645,12.727
18,19.99,12.851,12.483
19,20.212,13.157,12.423
20,19.99,12.896,12.305


==> 2018May31/powerValuesForOBIS_T.csv <==
xValues,powerControl_equalPower,powerControl_kangWang,powerControl_gurobi
1,19.99,12.896,12.305
2,23,15.74,15.201
3,23,17.009,16.534
4,23,17.325,17.179
5,23,18.121,17.826
6,23,18.315,18.335
7,23,18.547,18.634
8,23,18.619,18.704
9,23,18.65,18.689
10,23,18.684,18.704
11,23,18.696,18.696
12,23,18.592,18.702
13,23,18.766,18.708
14,23,18.648,18.715
15,23,18.731,18.712
16,23,18.591,18.723
17,23,18.696,18.712
18,23,18.736,18.701
19,23,18.917,18.707
20,23,18.688,18.711


==> 2018May31/schPerformanceForEqualPowerF.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
6,1,1.1095,1.1095,1.4445,1.6842,1.285
8,3,1.1165,1.156,1.5465,1.7245,1.3205
10,4,1.1215,1.1695,1.684,1.793,1.325
12,2,1.1218,1.217,1.7,1.84,1.339
14,3,1.129,1.241,1.713,1.8432,1.3525
16,3,1.132,1.285,1.7415,1.8465,1.3605
18,3,1.1395,1.2965,1.7445,1.856,1.3652
20,3,1.1404,1.3085,1.745,1.8589,1.3625


==> 2018May31/schPerformanceForEqualPowerN.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
3,1,0.63667,0.63667,0.66667,0.73324,0.6667
4,1,0.9225,0.9225,0.9675,1.0443,0.903
5,1,0.974,0.974,1.162,1.2481,0.921
6,1,1.085,1.085,1.29,1.3877,1.0167
7,1,1.0857,1.0857,1.3914,1.5259,1.0429
8,1,1.1863,1.1863,1.4587,1.6031,1.1375
9,2,1.1189,1.1622,1.51,1.6079,1.1444
10,2,1.19,1.237,1.564,1.6504,1.070
11,4,1.0573,1.1891,1.5936,1.7521,1.1009
12,3,1.0983,1.2408,1.6333,1.7349,1.175
13,4,1.0669,1.2292,1.6469,1.7739,1.1231
14,4,1.1171,1.2943,1.6743,1.7682,1.2086
15,4,1.096,1.2767,1.6833,1.8322,1.1533
16,4,1.1494,1.3281,1.7144,1.8843,1.2688
17,5,1.0988,1.2965,1.7124,1.8458,1.2941
18,5,1.1178,1.2961,1.7172,1.8711,1.2556
19,4,1.0858,1.28,1.7263,1.8465,1.2737
20,3,1.1404,1.3085,1.745,1.8589,1.3625
21,3,0.9524,1.3795,1.8095,1.9012,1.3995
22,3,1.0000,1.3973,1.8273,1.9101,1.447
23,3,0.9565,1.4161,1.8201,1.9121,1.482
24,3,1.0000,1.4240,1.7900,1.9104,1.4905
25,3,0.9600,1.4200,1.7920,1.9012,1.4905


==> 2018May31/schPerformanceForEqualPowerT.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
1,3,1.1404,1.3085,1.745,1.8589,1.362
2,3,2.155,2.568,3.3625,3.887,2.6555
3,4,3.369,3.9265,4.5005,5.002,3.705
4,2,4.6035,4.721,5.144,5.484,4.4005
5,1,5.3035,5.3035,5.552,5.681,4.903
6,1,5.6715,5.6715,5.7235,5.887,5.2755
7,1,5.8265,5.8265,5.825,5.887,5.555
8,1,5.878,5.878,5.865,5.887,5.715
9,1,5.8845,5.8845,5.879,5.887,5.887
10,1,5.887,5.887,5.885,5.887,5.887
11,1,5.887,5.887,5.885,5.887,5.887
12,1,5.887,5.887,5.885,5.887,5.887
13,1,5.887,5.887,5.885,5.887,5.887
14,1,5.887,5.887,5.885,5.887,5.887
15,1,5.887,5.887,5.885,5.887,5.887
16,1,5.887,5.887,5.885,5.887,5.887
17,1,5.887,5.887,5.885,5.887,5.887
18,1,5.887,5.887,5.885,5.887,5.887
19,1,5.887,5.887,5.885,5.887,5.887
20,1,5.887,5.887,5.885,5.887,5.887


==> 2018May31/schPerformanceForGurobiPowerF.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
6,1,1.2295,1.2295,1.5246,1.7258,1.393
8,3,1.295,1.3375,1.6245,1.813,1.466
10,4,1.3485,1.4175,1.7655,1.871,1.4872
12,2,1.3845,1.4575,1.7844,1.9155,1.492
14,3,1.3845,1.459,1.787,1.929,1.5005
16,3,1.3905,1.4805,1.8115,1.9405,1.5092
18,3,1.392,1.487,1.829,1.9545,1.5132
20,3,1.3945,1.507,1.843,1.9572,1.5225


==> 2018May31/schPerformanceForGurobiPowerN.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
3,1,0.67072,0.67195,0.69897,0.73806,0.6667
4,1,0.97605,0.96824,1.0216,1.1183,0.9502
5,1,1.0927,1.1008,1.2247,1.327,1.1452
6,1,1.2266,1.2302,1.3631,1.4316,1.1482
7,1,1.2343,1.2343,1.4558,1.5727,1.1529
8,1,1.3297,1.325,1.5416,1.6364,1.2675
9,2,1.33,1.3467,1.5739,1.7145,1.2892
10,2,1.3616,1.3938,1.6391,1.7601,1.327
11,4,1.3336,1.3836,1.6679,1.8123,1.3302
12,3,1.3425,1.4058,1.7276,1.8379,1.3572
13,4,1.3623,1.4485,1.7239,1.8578,1.3643
14,4,1.3636,1.45,1.7708,1.8937,1.4282
15,4,1.406,1.482,1.7752,1.9174,1.4335
16,4,1.4069,1.5119,1.8023,1.8994,1.4538
17,5,1.4047,1.4971,1.7989,1.9605,1.4738
18,5,1.3917,1.5059,1.7924,1.9591,1.4932
19,4,1.3984,1.4858,1.8128,1.9657,1.5022
20,3,1.3945,1.507,1.843,1.9572,1.5225
21,3,1.3623,1.5197,1.8332,1.9562,1.5332
22,3,1.3242,1.5394,1.8413,1.9504,1.5462
23,3,1.3422,1.5469,1.8589,1.9521,1.5542
24,3,1.3159,1.5455,1.8522,1.9503,1.5534
25,3,1.3435,1.5469,1.8564,1.9518,1.5525


==> 2018May31/schPerformanceForGurobiPowerT.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
1,3,1.3945,1.507,1.843,1.9572,1.5225
2,3,2.7805,2.9915,3.4335,3.905,2.862
3,4,3.8505,4.2245,4.6125,5.252,3.935
4,2,4.8165,4.9235,5.2475,5.655,4.7032
5,1,5.4445,5.4445,5.607,5.76,5.3542
6,1,5.6965,5.6965,5.7235,5.887,5.545
7,1,5.8265,5.8265,5.825,5.887,5.772
8,1,5.878,5.878,5.865,5.887,5.8032
9,1,5.8845,5.8845,5.879,5.887,5.887
10,1,5.887,5.887,5.885,5.887,5.887
11,1,5.887,5.887,5.885,5.887,5.887
12,1,5.887,5.887,5.885,5.887,5.887
13,1,5.887,5.887,5.885,5.887,5.887
14,1,5.887,5.887,5.885,5.887,5.887
15,1,5.887,5.887,5.885,5.887,5.887
16,1,5.887,5.887,5.885,5.887,5.887
17,1,5.887,5.887,5.885,5.887,5.887
18,1,5.887,5.887,5.885,5.887,5.887
19,1,5.887,5.887,5.885,5.887,5.887
20,1,5.887,5.887,5.885,5.887,5.887


==> 2018May31/schPerformanceForHeuristic1PowerF.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
6,1,1.2085,1.2085,1.497,1.705,1.3785
8,3,1.251,1.278,1.586,1.7935,1.4305
10,4,1.2835,1.3845,1.7235,1.8455,1.4495
12,2,1.3045,1.4135,1.7518,1.881,1.4665
14,3,1.3045,1.429,1.764,1.899,1.4835
16,3,1.305,1.448,1.774,1.8925,1.4960
18,3,1.307,1.4585,1.7935,1.9265,1.4975
20,3,1.308,1.4615,1.814,1.9558,1.5025


==> 2018May31/schPerformanceForHeuristic1PowerN.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
3,1,0.66,0.66,0.69031,0.75894,0.6667
4,1,0.9591,0.95384,1.0059,1.0694,0.902
5,1,1.08,1.08,1.2052,1.2668,0.971
6,1,1.21,1.21,1.3377,1.4663,1.1033
7,1,1.2143,1.2143,1.4362,1.535,1.124
8,1,1.31,1.31,1.5168,1.6122,1.2282
9,2,1.2844,1.3167,1.5554,1.6919,1.2564
10,2,1.339,1.375,1.6149,1.7621,1.252
11,4,1.2718,1.3536,1.6484,1.738,1.2732
12,3,1.2808,1.3717,1.6951,1.7977,1.319
13,4,1.3054,1.4046,1.6996,1.852,1.3145
14,4,1.3071,1.4314,1.739,1.8728,1.4186
15,4,1.3333,1.4487,1.7504,1.8672,1.4062
16,4,1.3519,1.4906,1.7686,1.9324,1.4293
17,5,1.3282,1.45,1.774,1.9006,1.4352
18,5,1.3439,1.4783,1.7689,1.9068,1.4792
19,4,1.3205,1.4584,1.7848,1.8903,1.4932
20,3,1.308,1.4615,1.814,1.9558,1.5025
21,3,1.2516,1.4895,1.8195,1.9297,1.5103
22,3,1.2022,1.4772,1.8303,1.9358,1.5232
23,3,1.2635,1.4764,1.8321,1.9324,1.5222
24,3,1.2045,1.4831,1.8320,1.9344,1.5117
25,3,1.2602,1.4844,1.8320,1.9426,1.5105


==> 2018May31/schPerformanceForHeuristic1PowerT.csv <==
xValues,W,sch_naturalScheduling,sch_optimizedBlockInterleaver1,sch_Heuristic1,sch_gurobi,sch_Peng1
1,3,1.308,1.4615,1.814,1.9558,1.5025
2,3,2.6295,2.921,3.392,3.82,2.7355
3,4,3.8055,4.2245,4.6125,5.152,3.795
4,2,4.8165,4.9235,5.2475,5.617,4.6075
5,1,5.4445,5.4445,5.607,5.713,5.062
6,1,5.68,5.68,5.7235,5.887,5.4255
7,1,5.8265,5.8265,5.825,5.887,5.755
8,1,5.878,5.878,5.865,5.887,5.7935
9,1,5.8845,5.8845,5.879,5.887,5.8845
10,1,5.887,5.887,5.885,5.887,5.8845
11,1,5.887,5.887,5.885,5.887,5.887
12,1,5.887,5.887,5.885,5.887,5.887
13,1,5.887,5.887,5.885,5.887,5.887
14,1,5.887,5.887,5.885,5.887,5.887
15,1,5.887,5.887,5.885,5.887,5.887
16,1,5.887,5.887,5.885,5.887,5.887
17,1,5.887,5.887,5.885,5.887,5.887
18,1,5.887,5.887,5.885,5.887,5.887
19,1,5.887,5.887,5.885,5.887,5.887
20,1,5.887,5.887,5.885,5.887,5.887

